RoCo-ACE: Rollout-Conditioned Online Distillation for Retention-Aware Knowledge Injection

Knowledge injection updates pretrained MLLMs with new factual or domain-specific knowledge, but fitting full authoritative answers can cause drift in non-updated behavior. Online distillation mitigates this drift by training on model-generated rollouts, yet uniform reference-conditioned distillation provides coarse supervision: it can under-emphasize reference-supported rollout tokens and supervise omitted facts only indirectly. We introduce RoCo-ACE, a rollout-conditioned online distillation objective for knowledge injection. RoCo uses same-rollout reference-free/reference-conditioned likelihood contrast to reallocate additional distillation weight to reference-supported rollout tokens, while ACE adds sparse reference-side anchored correction for authoritative anchors omitted from the rollout without full-answer imitation. Across three knowledge-injection settings, six retention benchmarks, multiple baselines, and multiple base models, RoCo-ACE achieves the best injected-knowledge accuracy among compared methods while keeping evaluated retention close to the base model.

==> MANIFEST.txt <==
MANIFEST.txt
Makefile
README.md
acl.sty
acl_natbib.bst
almighty_so_2_wiki.png
cnn_5523_image_2.png
cnn_8174_image_1.png
evolution_ab_wiki.png
film_1995_wiki.png
lida_maria_manthopoulou_wiki.png
main.tex
radar_evoke_all.png
radar_sci_all.png
radar_vp_all.png
ref.bib
roco_ace_method.png
roco_motivation.png
straat_museum_wiki.png

